Expander Chunked Codes

Chunked codes are efficient random linear network coding (RLNC) schemes with low computational cost, where the input packets are encoded into small chunks (i.e., subsets of the coded packets). During the network transmission, RLNC is performed within each chunk. In this paper, we first introduce a simple transfer matrix model to characterize the transmission of chunks, and derive some basic properties of the model to facilitate the performance analysis. We then focus on the design of overlapped chunked codes, a class of chunked codes whose chunks are non-disjoint subsets of input packets, which are of special interest since they can be encoded with negligible computational cost and in a causal fashion. We propose expander chunked (EC) codes, the first class of overlapped chunked codes that have an analyzable performance,where the construction of the chunks makes use of regular graphs. Numerical and simulation results show that in some practical settings, EC codes can achieve rates within 91 to 97 percent of the optimum and outperform the state-of-the-art overlapped chunked codes significantly.

==> cdfEC.txt <==
   1.2345000e+04   0.0000000e+00
   1.2345000e+04   1.0000000e-04
   1.2367000e+04   2.0000000e-04
   1.2396000e+04   3.0000000e-04
   1.2398000e+04   4.0000000e-04
   1.2436000e+04   5.0000000e-04
   1.2453000e+04   6.0000000e-04
   1.2457000e+04   7.0000000e-04
   1.2459000e+04   8.0000000e-04
   1.2463000e+04   1.0000000e-03
   1.2464000e+04   1.1000000e-03
   1.2478000e+04   1.2000000e-03
   1.2482000e+04   1.3000000e-03
   1.2484000e+04   1.5000000e-03
   1.2485000e+04   1.6000000e-03
   1.2498000e+04   1.8000000e-03
   1.2500000e+04   1.9000000e-03
   1.2502000e+04   2.0000000e-03
   1.2503000e+04   2.1000000e-03
   1.2504000e+04   2.2000000e-03
   1.2505000e+04   2.3000000e-03
   1.2506000e+04   2.4000000e-03
   1.2510000e+04   2.5000000e-03
   1.2520000e+04   2.7000000e-03
   1.2521000e+04   2.8000000e-03
   1.2524000e+04   3.1000000e-03
   1.2526000e+04   3.4000000e-03
   1.2528000e+04   3.5000000e-03
   1.2529000e+04   3.6000000e-03
   1.2541000e+04   3.8000000e-03
   1.2542000e+04   4.0000000e-03
   1.2544000e+04   4.2000000e-03
   1.2545000e+04   4.7000000e-03
   1.2546000e+04   5.0000000e-03
   1.2547000e+04   5.1000000e-03
   1.2548000e+04   5.2000000e-03
   1.2549000e+04   5.3000000e-03
   1.2550000e+04   5.5000000e-03
   1.2552000e+04   5.6000000e-03
   1.2560000e+04   5.7000000e-03
   1.2561000e+04   5.9000000e-03
   1.2562000e+04   6.2000000e-03
   1.2564000e+04   6.5000000e-03
   1.2565000e+04   7.2000000e-03
   1.2566000e+04   7.9000000e-03
   1.2567000e+04   8.2000000e-03
   1.2568000e+04   8.7000000e-03
   1.2569000e+04   8.8000000e-03
   1.2570000e+04   9.1000000e-03
   1.2571000e+04   9.2000000e-03
   1.2573000e+04   9.3000000e-03
   1.2582000e+04   9.4000000e-03
   1.2583000e+04   9.6000000e-03
   1.2584000e+04   9.8000000e-03
   1.2585000e+04   1.0000000e-02
   1.2586000e+04   1.0900000e-02
   1.2587000e+04   1.1700000e-02
   1.2588000e+04   1.2600000e-02
   1.2589000e+04   1.3300000e-02
   1.2590000e+04   1.3800000e-02
   1.2591000e+04   1.4500000e-02
   1.2592000e+04   1.4800000e-02
   1.2594000e+04   1.4900000e-02
   1.2602000e+04   1.5100000e-02
   1.2603000e+04   1.5200000e-02
   1.2604000e+04   1.5400000e-02
   1.2605000e+04   1.5700000e-02
   1.2606000e+04   1.5900000e-02
   1.2607000e+04   1.6800000e-02
   1.2608000e+04   1.7600000e-02
   1.2609000e+04   1.8800000e-02
   1.2610000e+04   2.0300000e-02
   1.2611000e+04   2.0800000e-02
   1.2612000e+04   2.1700000e-02
   1.2613000e+04   2.2200000e-02
   1.2614000e+04   2.2400000e-02
   1.2615000e+04   2.2500000e-02
   1.2623000e+04   2.2600000e-02
   1.2624000e+04   2.2700000e-02
   1.2625000e+04   2.3100000e-02
   1.2626000e+04   2.4100000e-02
   1.2627000e+04   2.5100000e-02
   1.2628000e+04   2.6000000e-02
   1.2629000e+04   2.8100000e-02
   1.2630000e+04   2.9500000e-02
   1.2631000e+04   3.0800000e-02
   1.2632000e+04   3.1500000e-02
   1.2633000e+04   3.2400000e-02
   1.2634000e+04   3.3100000e-02
   1.2635000e+04   3.3500000e-02
   1.2636000e+04   3.3600000e-02
   1.2642000e+04   3.3700000e-02
   1.2644000e+04   3.4000000e-02
   1.2645000e+04   3.4300000e-02
   1.2646000e+04   3.4500000e-02
   1.2647000e+04   3.5200000e-02
   1.2648000e+04   3.6800000e-02
   1.2649000e+04   3.8600000e-02
   1.2650000e+04   4.0500000e-02
   1.2651000e+04   4.3700000e-02
   1.2652000e+04   4.6600000e-02
   1.2653000e+04   4.8500000e-02
   1.2654000e+04   5.0200000e-02
   1.2655000e+04   5.1500000e-02
   1.2656000e+04   5.1800000e-02
   1.2657000e+04   5.1900000e-02
   1.2665000e+04   5.2000000e-02
   1.2666000e+04   5.2200000e-02
   1.2667000e+04   5.2500000e-02
   1.2668000e+04   5.3600000e-02
   1.2669000e+04   5.5000000e-02
   1.2670000e+04   5.8800000e-02
   1.2671000e+04   6.1400000e-02
   1.2672000e+04   6.4800000e-02
   1.2673000e+04   6.8200000e-02
   1.2674000e+04   6.9900000e-02
   1.2675000e+04   7.1000000e-02
   1.2676000e+04   7.1500000e-02
   1.2677000e+04   7.1600000e-02
   1.2687000e+04   7.2100000e-02
   1.2688000e+04   7.3100000e-02
   1.2689000e+04   7.4500000e-02
   1.2690000e+04   7.6200000e-02
   1.2691000e+04   8.1400000e-02
   1.2692000e+04   8.5700000e-02
   1.2693000e+04   9.0800000e-02
   1.2694000e+04   9.5500000e-02
   1.2695000e+04   9.7600000e-02
   1.2696000e+04   1.0040000e-01
   1.2697000e+04   1.0100000e-01
   1.2698000e+04   1.0130000e-01
   1.2699000e+04   1.0150000e-01
   1.2707000e+04   1.0200000e-01
   1.2708000e+04   1.0290000e-01
   1.2709000e+04   1.0410000e-01
   1.2710000e+04   1.0610000e-01
   1.2711000e+04   1.0950000e-01
   1.2712000e+04   1.1490000e-01
   1.2713000e+04   1.2110000e-01
   1.2714000e+04   1.2930000e-01
   1.2715000e+04   1.3470000e-01
   1.2716000e+04   1.3870000e-01
   1.2717000e+04   1.4100000e-01
   1.2718000e+04   1.4130000e-01
   1.2719000e+04   1.4150000e-01
   1.2728000e+04   1.4190000e-01
   1.2729000e+04   1.4270000e-01
   1.2730000e+04   1.4370000e-01
   1.2731000e+04   1.4660000e-01
   1.2732000e+04   1.5070000e-01
   1.2733000e+04   1.5790000e-01
   1.2734000e+04   1.6800000e-01
   1.2735000e+04   1.7790000e-01
   1.2736000e+04   1.8680000e-01
   1.2737000e+04   1.9140000e-01
   1.2738000e+04   1.9350000e-01
   1.2739000e+04   1.9440000e-01
   1.2747000e+04   1.9450000e-01
   1.2749000e+04   1.9460000e-01
   1.2750000e+04   1.9490000e-01
   1.2751000e+04   1.9700000e-01
   1.2752000e+04   2.0050000e-01
   1.2753000e+04   2.0580000e-01
   1.2754000e+04   2.1730000e-01
   1.2755000e+04   2.2850000e-01
   1.2756000e+04   2.3960000e-01
   1.2757000e+04   2.5140000e-01
   1.2758000e+04   2.5650000e-01
   1.2759000e+04   2.5840000e-01
   1.2760000e+04   2.5900000e-01
   1.2771000e+04   2.5950000e-01
   1.2772000e+04   2.6120000e-01
   1.2773000e+04   2.6570000e-01
   1.2774000e+04   2.7230000e-01
   1.2775000e+04   2.8660000e-01
   1.2776000e+04   3.0440000e-01
   1.2777000e+04   3.2060000e-01
   1.2778000e+04   3.3120000e-01
   1.2779000e+04   3.3620000e-01
   1.2780000e+04   3.3660000e-01
   1.2790000e+04   3.3670000e-01
   1.2791000e+04   3.3700000e-01
   1.2792000e+04   3.3750000e-01
   1.2793000e+04   3.3960000e-01
   1.2794000e+04   3.4410000e-01
   1.2795000e+04   3.5420000e-01
   1.2796000e+04   3.7400000e-01
   1.2797000e+04   3.9500000e-01
   1.2798000e+04   4.1620000e-01
   1.2799000e+04   4.2540000e-01
   1.2800000e+04   4.2760000e-01
   1.2811000e+04   4.2770000e-01
   1.2812000e+04   4.2800000e-01
   1.2813000e+04   4.2860000e-01
   1.2814000e+04   4.3210000e-01
   1.2815000e+04   4.3990000e-01
   1.2816000e+04   4.5530000e-01
   1.2817000e+04   4.8040000e-01
   1.2818000e+04   5.0610000e-01
   1.2819000e+04   5.2330000e-01
   1.2820000e+04   5.2870000e-01
   1.2832000e+04   5.2880000e-01
   1.2833000e+04   5.2920000e-01
   1.2834000e+04   5.3040000e-01
   1.2835000e+04   5.3530000e-01
   1.2836000e+04   5.4740000e-01
   1.2837000e+04   5.6890000e-01
   1.2838000e+04   5.9940000e-01
   1.2839000e+04   6.2920000e-01
   1.2840000e+04   6.4000000e-01
   1.2854000e+04   6.4050000e-01
   1.2855000e+04   6.4190000e-01
   1.2856000e+04   6.4660000e-01
   1.2857000e+04   6.6100000e-01
   1.2858000e+04   6.8690000e-01
   1.2859000e+04   7.2260000e-01
   1.2860000e+04   7.4190000e-01
   1.2875000e+04   7.4230000e-01
   1.2876000e+04   7.4380000e-01
   1.2877000e+04   7.5120000e-01
   1.2878000e+04   7.7170000e-01
   1.2879000e+04   8.0760000e-01
   1.2880000e+04   8.3390000e-01
   1.2896000e+04   8.3410000e-01
   1.2897000e+04   8.3620000e-01
   1.2898000e+04   8.4520000e-01
   1.2899000e+04   8.7140000e-01
   1.2900000e+04   9.0220000e-01
   1.2917000e+04   9.0250000e-01
   1.2918000e+04   9.0570000e-01
   1.2919000e+04   9.2170000e-01
   1.2920000e+04   9.5120000e-01
   1.2938000e+04   9.5200000e-01
   1.2939000e+04   9.5760000e-01
   1.2940000e+04   9.8090000e-01
   1.2959000e+04   9.8170000e-01
   1.2960000e+04   9.9470000e-01
   1.2980000e+04   9.9920000e-01
   1.3000000e+04   1.0000000e+00


==> cdfH2T.txt <==
   7.0560000e+03   0.0000000e+00
   7.0560000e+03   1.2958404e-04
   7.0960000e+03   2.5916807e-04
   7.2560000e+03   3.8875211e-04
   7.2840000e+03   5.1833614e-04
   7.3240000e+03   6.4792018e-04
   7.3560000e+03   7.7750421e-04
   7.4360000e+03   1.1662563e-03
   7.4760000e+03   1.2958404e-03
   7.4920000e+03   1.4254244e-03
   7.5160000e+03   1.5550084e-03
   7.5240000e+03   1.6845925e-03
   7.5360000e+03   1.8141765e-03
   7.5560000e+03   1.9437605e-03
   7.6000000e+03   2.0733446e-03
   7.6080000e+03   2.2029286e-03
   7.6440000e+03   2.3325126e-03
   7.6720000e+03   2.4620967e-03
   7.7440000e+03   2.7212647e-03
   7.7560000e+03   2.8508488e-03
   7.7640000e+03   3.1100168e-03
   7.7920000e+03   3.2396009e-03
   7.7960000e+03   3.6283530e-03
   7.8520000e+03   3.7579370e-03
   7.8600000e+03   3.8875211e-03
   7.8840000e+03   4.1466891e-03
   7.8920000e+03   4.2762732e-03
   7.8960000e+03   4.4058572e-03
   7.9600000e+03   4.5354412e-03
   7.9640000e+03   4.6650253e-03
   7.9680000e+03   4.7946093e-03
   7.9760000e+03   5.0537774e-03
   7.9880000e+03   5.1833614e-03
   7.9920000e+03   5.3129454e-03
   8.0120000e+03   5.4425295e-03
   8.0280000e+03   5.5721135e-03
   8.0360000e+03   5.7016976e-03
   8.0440000e+03   5.9608656e-03
   8.0520000e+03   6.2200337e-03
   8.0560000e+03   6.4792018e-03
   8.0640000e+03   6.7383698e-03
   8.0960000e+03   6.9975379e-03
   8.1040000e+03   7.1271219e-03
   8.1080000e+03   7.2567060e-03
   8.1160000e+03   7.3862900e-03
   8.1240000e+03   7.6454581e-03
   8.1320000e+03   7.7750421e-03
   8.1360000e+03   7.9046262e-03
   8.1560000e+03   8.1637942e-03
   8.1640000e+03   8.2933783e-03
   8.1880000e+03   8.4229623e-03
   8.1960000e+03   8.5525463e-03
   8.2040000e+03   8.6821304e-03
   8.2080000e+03   8.8117144e-03
   8.2160000e+03   8.9412984e-03
   8.2440000e+03   9.0708825e-03
   8.2560000e+03   9.3300505e-03
   8.2640000e+03   9.7188026e-03
   8.2720000e+03   9.8483867e-03
   8.2840000e+03   9.9779707e-03
   8.2960000e+03   1.0107555e-02
   8.3120000e+03   1.0237139e-02
   8.3160000e+03   1.0625891e-02
   8.3240000e+03   1.1144227e-02
   8.3280000e+03   1.1273811e-02
   8.3360000e+03   1.1532979e-02
   8.3440000e+03   1.1792147e-02
   8.3480000e+03   1.1921731e-02
   8.3640000e+03   1.2310483e-02
   8.3680000e+03   1.2569651e-02
   8.3720000e+03   1.2828819e-02
   8.3760000e+03   1.3217572e-02
   8.3840000e+03   1.3606324e-02
   8.3920000e+03   1.3865492e-02
   8.4040000e+03   1.4124660e-02
   8.4080000e+03   1.4254244e-02
   8.4120000e+03   1.4642996e-02
   8.4160000e+03   1.5031748e-02
   8.4200000e+03   1.5161332e-02
   8.4240000e+03   1.5550084e-02
   8.4280000e+03   1.5679668e-02
   8.4320000e+03   1.5938836e-02
   8.4440000e+03   1.6327588e-02
   8.4560000e+03   1.6586757e-02
   8.4640000e+03   1.6975509e-02
   8.4720000e+03   1.7105093e-02
   8.4760000e+03   1.7234677e-02
   8.4840000e+03   1.7493845e-02
   8.4960000e+03   1.7753013e-02
   8.5040000e+03   1.7882597e-02
   8.5080000e+03   1.8141765e-02
   8.5120000e+03   1.8271349e-02
   8.5160000e+03   1.8660101e-02
   8.5240000e+03   1.8919269e-02
   8.5280000e+03   1.9308021e-02
   8.5360000e+03   1.9567189e-02
   8.5440000e+03   1.9955941e-02
   8.5520000e+03   2.0215109e-02
   8.5560000e+03   2.0474278e-02
   8.5600000e+03   2.0603862e-02
   8.5640000e+03   2.1122198e-02
   8.5680000e+03   2.1251782e-02
   8.5720000e+03   2.1381366e-02
   8.5760000e+03   2.1770118e-02
   8.5840000e+03   2.2418038e-02
   8.5920000e+03   2.2677206e-02
   8.5960000e+03   2.2806790e-02
   8.6040000e+03   2.3454710e-02
   8.6080000e+03   2.3584294e-02
   8.6120000e+03   2.3843462e-02
   8.6160000e+03   2.3973047e-02
   8.6240000e+03   2.5528055e-02
   8.6280000e+03   2.5657639e-02
   8.6320000e+03   2.5916807e-02
   8.6360000e+03   2.6175975e-02
   8.6440000e+03   2.6823895e-02
   8.6520000e+03   2.7083063e-02
   8.6560000e+03   2.7342231e-02
   8.6640000e+03   2.8508488e-02
   8.6680000e+03   2.8897240e-02
   8.6720000e+03   2.9285992e-02
   8.6760000e+03   2.9804328e-02
   8.6840000e+03   3.0711416e-02
   8.6880000e+03   3.0841000e-02
   8.6920000e+03   3.1100168e-02
   8.6960000e+03   3.1748089e-02
   8.7040000e+03   3.2136841e-02
   8.7120000e+03   3.2266425e-02
   8.7160000e+03   3.2525593e-02
   8.7200000e+03   3.2655177e-02
   8.7240000e+03   3.3432681e-02
   8.7320000e+03   3.3821433e-02
   8.7360000e+03   3.4339769e-02
   8.7440000e+03   3.4987690e-02
   8.7480000e+03   3.5376442e-02
   8.7520000e+03   3.6153946e-02
   8.7560000e+03   3.6542698e-02
   8.7640000e+03   3.7838538e-02
   8.7680000e+03   3.8356874e-02
   8.7720000e+03   3.8486458e-02
   8.7760000e+03   3.9263963e-02
   8.7840000e+03   4.0041467e-02
   8.7920000e+03   4.0689387e-02
   8.7960000e+03   4.1466891e-02
   8.8040000e+03   4.1855643e-02
   8.8120000e+03   4.2373980e-02
   8.8160000e+03   4.3151484e-02
   8.8200000e+03   4.3281068e-02
   8.8240000e+03   4.4706492e-02
   8.8280000e+03   4.4965660e-02
   8.8320000e+03   4.5224828e-02
   8.8360000e+03   4.6391085e-02
   8.8440000e+03   4.7686925e-02
   8.8480000e+03   4.7946093e-02
   8.8520000e+03   4.8723597e-02
   8.8560000e+03   4.9630685e-02
   8.8640000e+03   5.0149022e-02
   8.8680000e+03   5.0278606e-02
   8.8720000e+03   5.1444862e-02
   8.8760000e+03   5.1833614e-02
   8.8840000e+03   5.3129454e-02
   8.8920000e+03   5.4425295e-02
   8.8960000e+03   5.5202799e-02
   8.9040000e+03   5.7146560e-02
   8.9120000e+03   5.7535312e-02
   8.9160000e+03   5.8442400e-02
   8.9240000e+03   5.9349488e-02
   8.9280000e+03   5.9479072e-02
   8.9320000e+03   6.0126992e-02
   8.9360000e+03   6.0645328e-02
   8.9400000e+03   6.0774913e-02
   8.9440000e+03   6.2200337e-02
   8.9520000e+03   6.3237009e-02
   8.9560000e+03   6.4273681e-02
   8.9640000e+03   6.6217442e-02
   8.9680000e+03   6.6347026e-02
   8.9720000e+03   6.7383698e-02
   8.9760000e+03   6.8420371e-02
   8.9800000e+03   6.8549955e-02
   8.9840000e+03   6.9068291e-02
   8.9880000e+03   6.9327459e-02
   8.9920000e+03   7.0364131e-02
   8.9960000e+03   7.1271219e-02
   9.0040000e+03   7.2826228e-02
   9.0080000e+03   7.3085396e-02
   9.0120000e+03   7.3603732e-02
   9.0160000e+03   7.4122068e-02
   9.0240000e+03   7.5417909e-02
   9.0280000e+03   7.5547493e-02
   9.0320000e+03   7.7102501e-02
   9.0360000e+03   7.7232085e-02
   9.0440000e+03   7.8268757e-02
   9.0520000e+03   7.9694182e-02
   9.0560000e+03   8.0601270e-02
   9.0640000e+03   8.1897110e-02
   9.0680000e+03   8.2026694e-02
   9.0720000e+03   8.2674614e-02
   9.0760000e+03   8.3192951e-02
   9.0840000e+03   8.4877543e-02
   9.0880000e+03   8.5007127e-02
   9.0920000e+03   8.5655047e-02
   9.0960000e+03   8.6302967e-02
   9.1040000e+03   8.8117144e-02
   9.1120000e+03   8.9542568e-02
   9.1160000e+03   9.0320073e-02
   9.1240000e+03   9.2134249e-02
   9.1280000e+03   9.2393417e-02
   9.1320000e+03   9.4466762e-02
   9.1360000e+03   9.5633018e-02
   9.1440000e+03   9.8354283e-02
   9.1480000e+03   9.8743035e-02
   9.1520000e+03   9.9779707e-02
   9.1560000e+03   1.0055721e-01
   9.1640000e+03   1.0237139e-01
   9.1680000e+03   1.0263056e-01
   9.1720000e+03   1.0444473e-01
   9.1760000e+03   1.0496307e-01
   9.1840000e+03   1.0651808e-01
   9.1880000e+03   1.0664766e-01
   9.1920000e+03   1.0755475e-01
   9.1960000e+03   1.0872101e-01
   9.2000000e+03   1.0885059e-01
   9.2040000e+03   1.1157185e-01
   9.2080000e+03   1.1170144e-01
   9.2120000e+03   1.1429312e-01
   9.2160000e+03   1.1507062e-01
   9.2240000e+03   1.1675522e-01
   9.2320000e+03   1.1934690e-01
   9.2360000e+03   1.1960606e-01
   9.2440000e+03   1.2284567e-01
   9.2480000e+03   1.2297525e-01
   9.2520000e+03   1.2621485e-01
   9.2560000e+03   1.2712194e-01
   9.2640000e+03   1.2906570e-01
   9.2720000e+03   1.3165738e-01
   9.2760000e+03   1.3256447e-01
   9.2840000e+03   1.3515615e-01
   9.2920000e+03   1.3761825e-01
   9.2960000e+03   1.3852533e-01
   9.3000000e+03   1.3865492e-01
   9.3040000e+03   1.4059868e-01
   9.3080000e+03   1.4072826e-01
   9.3120000e+03   1.4306077e-01
   9.3160000e+03   1.4409745e-01
   9.3240000e+03   1.4733705e-01
   9.3280000e+03   1.4746663e-01
   9.3320000e+03   1.5135415e-01
   9.3360000e+03   1.5213166e-01
   9.3440000e+03   1.5381625e-01
   9.3480000e+03   1.5420500e-01
   9.3520000e+03   1.5718543e-01
   9.3560000e+03   1.5861086e-01
   9.3600000e+03   1.5874044e-01
   9.3640000e+03   1.6146171e-01
   9.3680000e+03   1.6172088e-01
   9.3720000e+03   1.6470131e-01
   9.3760000e+03   1.6677465e-01
   9.3840000e+03   1.7027342e-01
   9.3880000e+03   1.7040301e-01
   9.3920000e+03   1.7416094e-01
   9.3960000e+03   1.7545678e-01
   9.4040000e+03   1.7921472e-01
   9.4080000e+03   1.7934430e-01
   9.4120000e+03   1.8271349e-01
   9.4160000e+03   1.8387975e-01
   9.4240000e+03   1.8698976e-01
   9.4280000e+03   1.8711935e-01
   9.4320000e+03   1.9165479e-01
   9.4360000e+03   1.9243229e-01
   9.4440000e+03   1.9528314e-01
   9.4520000e+03   1.9904108e-01
   9.4560000e+03   1.9994817e-01
   9.4640000e+03   2.0292860e-01
   9.4680000e+03   2.0305818e-01
   9.4720000e+03   2.0733446e-01
   9.4760000e+03   2.0824154e-01
   9.4800000e+03   2.0837113e-01
   9.4840000e+03   2.1290657e-01
   9.4920000e+03   2.1808993e-01
   9.4960000e+03   2.1912660e-01
   9.5040000e+03   2.2353246e-01
   9.5120000e+03   2.2949333e-01
   9.5160000e+03   2.3027083e-01
   9.5240000e+03   2.3402877e-01
   9.5320000e+03   2.3817546e-01
   9.5360000e+03   2.3869379e-01
   9.5440000e+03   2.4322923e-01
   9.5520000e+03   2.4906052e-01
   9.5560000e+03   2.4970844e-01
   9.5640000e+03   2.5411429e-01
   9.5680000e+03   2.5424388e-01
   9.5720000e+03   2.6214850e-01
   9.5760000e+03   2.6305559e-01
   9.5840000e+03   2.6901646e-01
   9.5920000e+03   2.7614358e-01
   9.5960000e+03   2.7692108e-01
   9.6040000e+03   2.8029027e-01
   9.6120000e+03   2.8663989e-01
   9.6160000e+03   2.8780614e-01
   9.6240000e+03   2.9234158e-01
   9.6320000e+03   3.0309706e-01
   9.6360000e+03   3.0400415e-01
   9.6440000e+03   3.0853959e-01
   9.6480000e+03   3.0866917e-01
   9.6520000e+03   3.1683297e-01
   9.6560000e+03   3.1735130e-01
   9.6640000e+03   3.2240508e-01
   9.6720000e+03   3.3147596e-01
   9.6760000e+03   3.3186471e-01
   9.6840000e+03   3.3730724e-01
   9.6920000e+03   3.4637813e-01
   9.6960000e+03   3.4663729e-01
   9.7040000e+03   3.5130232e-01
   9.7120000e+03   3.6089154e-01
   9.7160000e+03   3.6128029e-01
   9.7240000e+03   3.6659324e-01
   9.7320000e+03   3.7449786e-01
   9.7360000e+03   3.7540495e-01
   9.7440000e+03   3.7955164e-01
   9.7520000e+03   3.9302838e-01
   9.7560000e+03   3.9341713e-01
   9.7640000e+03   3.9911883e-01
   9.7720000e+03   4.1129973e-01
   9.7760000e+03   4.1155890e-01
   9.7840000e+03   4.1492808e-01
   9.7920000e+03   4.2840482e-01
   9.7960000e+03   4.2853440e-01
   9.8040000e+03   4.3436569e-01
   9.8120000e+03   4.4978619e-01
   9.8160000e+03   4.5004535e-01
   9.8240000e+03   4.5393288e-01
   9.8320000e+03   4.7064922e-01
   9.8360000e+03   4.7103797e-01
   9.8440000e+03   4.7505507e-01
   9.8520000e+03   4.9151225e-01
   9.8640000e+03   4.9449268e-01
   9.8720000e+03   5.1444862e-01
   9.8840000e+03   5.1626280e-01
   9.8920000e+03   5.3660749e-01
   9.8960000e+03   5.3673707e-01
   9.9040000e+03   5.3894000e-01
   9.9120000e+03   5.5993262e-01
   9.9240000e+03   5.6122846e-01
   9.9320000e+03   5.8222107e-01
   9.9440000e+03   5.8273941e-01
   9.9520000e+03   6.0567578e-01
   9.9720000e+03   6.3055592e-01
   9.9920000e+03   6.3068550e-01
   1.0000000e+04   1.0000000e+00


==> cdfRAC.txt <==
   1.1424000e+04   0.0000000e+00
   1.1424000e+04   1.0000000e-04
   1.1516000e+04   2.0000000e-04
   1.1564000e+04   3.0000000e-04
   1.1583000e+04   4.0000000e-04
   1.1593000e+04   5.0000000e-04
   1.1600000e+04   7.0000000e-04
   1.1602000e+04   8.0000000e-04
   1.1603000e+04   9.0000000e-04
   1.1609000e+04   1.0000000e-03
   1.1616000e+04   1.1000000e-03
   1.1623000e+04   1.2000000e-03
   1.1627000e+04   1.3000000e-03
   1.1630000e+04   1.4000000e-03
   1.1642000e+04   1.5000000e-03
   1.1643000e+04   1.6000000e-03
   1.1644000e+04   1.7000000e-03
   1.1648000e+04   1.8000000e-03
   1.1655000e+04   1.9000000e-03
   1.1657000e+04   2.0000000e-03
   1.1661000e+04   2.1000000e-03
   1.1662000e+04   2.2000000e-03
   1.1666000e+04   2.3000000e-03
   1.1673000e+04   2.5000000e-03
   1.1675000e+04   2.6000000e-03
   1.1679000e+04   2.8000000e-03
   1.1681000e+04   2.9000000e-03
   1.1683000e+04   3.1000000e-03
   1.1689000e+04   3.2000000e-03
   1.1693000e+04   3.5000000e-03
   1.1694000e+04   3.6000000e-03
   1.1695000e+04   3.8000000e-03
   1.1696000e+04   3.9000000e-03
   1.1697000e+04   4.2000000e-03
   1.1700000e+04   4.7000000e-03
   1.1703000e+04   4.8000000e-03
   1.1704000e+04   5.1000000e-03
   1.1705000e+04   5.2000000e-03
   1.1707000e+04   5.3000000e-03
   1.1709000e+04   5.4000000e-03
   1.1710000e+04   5.6000000e-03
   1.1711000e+04   5.7000000e-03
   1.1712000e+04   5.8000000e-03
   1.1715000e+04   5.9000000e-03
   1.1716000e+04   6.2000000e-03
   1.1717000e+04   6.3000000e-03
   1.1718000e+04   6.6000000e-03
   1.1719000e+04   6.8000000e-03
   1.1720000e+04   7.0000000e-03
   1.1721000e+04   7.1000000e-03
   1.1722000e+04   7.4000000e-03
   1.1723000e+04   7.8000000e-03
   1.1724000e+04   8.0000000e-03
   1.1725000e+04   8.3000000e-03
   1.1726000e+04   8.5000000e-03
   1.1727000e+04   8.7000000e-03
   1.1729000e+04   8.9000000e-03
   1.1730000e+04   9.3000000e-03
   1.1731000e+04   9.7000000e-03
   1.1732000e+04   9.8000000e-03
   1.1733000e+04   9.9000000e-03
   1.1734000e+04   1.0000000e-02
   1.1736000e+04   1.0200000e-02
   1.1737000e+04   1.0400000e-02
   1.1738000e+04   1.0500000e-02
   1.1739000e+04   1.0700000e-02
   1.1740000e+04   1.0800000e-02
   1.1741000e+04   1.0900000e-02
   1.1745000e+04   1.1100000e-02
   1.1746000e+04   1.1500000e-02
   1.1747000e+04   1.1800000e-02
   1.1748000e+04   1.2000000e-02
   1.1749000e+04   1.2100000e-02
   1.1750000e+04   1.2400000e-02
   1.1751000e+04   1.2900000e-02
   1.1753000e+04   1.3100000e-02
   1.1754000e+04   1.3300000e-02
   1.1755000e+04   1.3500000e-02
   1.1756000e+04   1.3900000e-02
   1.1757000e+04   1.4300000e-02
   1.1759000e+04   1.4800000e-02
   1.1760000e+04   1.5500000e-02
   1.1761000e+04   1.5700000e-02
   1.1763000e+04   1.5900000e-02
   1.1764000e+04   1.6300000e-02
   1.1765000e+04   1.6500000e-02
   1.1767000e+04   1.6700000e-02
   1.1768000e+04   1.6900000e-02
   1.1769000e+04   1.7100000e-02
   1.1770000e+04   1.7400000e-02
   1.1771000e+04   1.7600000e-02
   1.1772000e+04   1.7700000e-02
   1.1773000e+04   1.8000000e-02
   1.1774000e+04   1.8300000e-02
   1.1775000e+04   1.8900000e-02
   1.1776000e+04   1.9000000e-02
   1.1777000e+04   1.9300000e-02
   1.1778000e+04   1.9400000e-02
   1.1779000e+04   1.9700000e-02
   1.1781000e+04   1.9900000e-02
   1.1782000e+04   2.0200000e-02
   1.1783000e+04   2.0700000e-02
   1.1784000e+04   2.0900000e-02
   1.1785000e+04   2.1300000e-02
   1.1786000e+04   2.1500000e-02
   1.1787000e+04   2.1700000e-02
   1.1788000e+04   2.2300000e-02
   1.1789000e+04   2.2600000e-02
   1.1790000e+04   2.3100000e-02
   1.1791000e+04   2.3500000e-02
   1.1792000e+04   2.3600000e-02
   1.1793000e+04   2.3800000e-02
   1.1794000e+04   2.4100000e-02
   1.1795000e+04   2.4400000e-02
   1.1796000e+04   2.4900000e-02
   1.1797000e+04   2.5100000e-02
   1.1798000e+04   2.5400000e-02
   1.1799000e+04   2.5700000e-02
   1.1800000e+04   2.6200000e-02
   1.1801000e+04   2.6600000e-02
   1.1802000e+04   2.7200000e-02
   1.1803000e+04   2.7700000e-02
   1.1804000e+04   2.8400000e-02
   1.1805000e+04   2.9100000e-02
   1.1806000e+04   2.9400000e-02
   1.1807000e+04   2.9600000e-02
   1.1808000e+04   2.9900000e-02
   1.1809000e+04   3.0400000e-02
   1.1810000e+04   3.0900000e-02
   1.1811000e+04   3.1500000e-02
   1.1812000e+04   3.2000000e-02
   1.1813000e+04   3.3000000e-02
   1.1814000e+04   3.3500000e-02
   1.1815000e+04   3.4000000e-02
   1.1816000e+04   3.4500000e-02
   1.1817000e+04   3.4800000e-02
   1.1818000e+04   3.5300000e-02
   1.1819000e+04   3.5900000e-02
   1.1820000e+04   3.6200000e-02
   1.1821000e+04   3.7600000e-02
   1.1822000e+04   3.8200000e-02
   1.1823000e+04   3.9200000e-02
   1.1824000e+04   3.9800000e-02
   1.1825000e+04   4.0600000e-02
   1.1826000e+04   4.1000000e-02
   1.1827000e+04   4.1500000e-02
   1.1828000e+04   4.2000000e-02
   1.1829000e+04   4.2600000e-02
   1.1830000e+04   4.2800000e-02
   1.1831000e+04   4.3600000e-02
   1.1832000e+04   4.3800000e-02
   1.1833000e+04   4.4500000e-02
   1.1834000e+04   4.4800000e-02
   1.1835000e+04   4.5700000e-02
   1.1836000e+04   4.6200000e-02
   1.1837000e+04   4.6500000e-02
   1.1838000e+04   4.6900000e-02
   1.1839000e+04   4.7500000e-02
   1.1840000e+04   4.8300000e-02
   1.1841000e+04   4.8600000e-02
   1.1842000e+04   4.9300000e-02
   1.1843000e+04   5.0000000e-02
   1.1844000e+04   5.0900000e-02
   1.1845000e+04   5.1600000e-02
   1.1846000e+04   5.2300000e-02
   1.1847000e+04   5.3000000e-02
   1.1848000e+04   5.4400000e-02
   1.1849000e+04   5.5100000e-02
   1.1850000e+04   5.6100000e-02
   1.1851000e+04   5.6500000e-02
   1.1852000e+04   5.7000000e-02
   1.1853000e+04   5.7700000e-02
   1.1854000e+04   5.8300000e-02
   1.1855000e+04   5.8900000e-02
   1.1856000e+04   5.9700000e-02
   1.1857000e+04   6.0400000e-02
   1.1858000e+04   6.1100000e-02
   1.1859000e+04   6.1800000e-02
   1.1860000e+04   6.2900000e-02
   1.1861000e+04   6.3900000e-02
   1.1862000e+04   6.4400000e-02
   1.1863000e+04   6.4900000e-02
   1.1864000e+04   6.5600000e-02
   1.1865000e+04   6.6700000e-02
   1.1866000e+04   6.7400000e-02
   1.1867000e+04   6.8600000e-02
   1.1868000e+04   6.9400000e-02
   1.1869000e+04   7.0500000e-02
   1.1870000e+04   7.1500000e-02
   1.1871000e+04   7.2400000e-02
   1.1872000e+04   7.3000000e-02
   1.1873000e+04   7.3900000e-02
   1.1874000e+04   7.4900000e-02
   1.1875000e+04   7.5700000e-02
   1.1876000e+04   7.6700000e-02
   1.1877000e+04   7.7600000e-02
   1.1878000e+04   7.8000000e-02
   1.1879000e+04   7.9000000e-02
   1.1880000e+04   7.9700000e-02
   1.1881000e+04   8.0500000e-02
   1.1882000e+04   8.1600000e-02
   1.1883000e+04   8.2800000e-02
   1.1884000e+04   8.3800000e-02
   1.1885000e+04   8.4800000e-02
   1.1886000e+04   8.6300000e-02
   1.1887000e+04   8.7200000e-02
   1.1888000e+04   8.8200000e-02
   1.1889000e+04   8.9500000e-02
   1.1890000e+04   9.0600000e-02
   1.1891000e+04   9.1300000e-02
   1.1892000e+04   9.2300000e-02
   1.1893000e+04   9.3700000e-02
   1.1894000e+04   9.4800000e-02
   1.1895000e+04   9.5800000e-02
   1.1896000e+04   9.7200000e-02
   1.1897000e+04   9.8300000e-02
   1.1898000e+04   9.9600000e-02
   1.1899000e+04   1.0040000e-01
   1.1900000e+04   1.0150000e-01
   1.1901000e+04   1.0210000e-01
   1.1902000e+04   1.0260000e-01
   1.1903000e+04   1.0310000e-01
   1.1904000e+04   1.0400000e-01
   1.1905000e+04   1.0530000e-01
   1.1906000e+04   1.0660000e-01
   1.1907000e+04   1.0780000e-01
   1.1908000e+04   1.0930000e-01
   1.1909000e+04   1.1010000e-01
   1.1910000e+04   1.1160000e-01
   1.1911000e+04   1.1260000e-01
   1.1912000e+04   1.1430000e-01
   1.1913000e+04   1.1640000e-01
   1.1914000e+04   1.1780000e-01
   1.1915000e+04   1.1960000e-01
   1.1916000e+04   1.2140000e-01
   1.1917000e+04   1.2290000e-01
   1.1918000e+04   1.2380000e-01
   1.1919000e+04   1.2490000e-01
   1.1920000e+04   1.2640000e-01
   1.1921000e+04   1.2760000e-01
   1.1922000e+04   1.2910000e-01
   1.1923000e+04   1.3070000e-01
   1.1924000e+04   1.3240000e-01
   1.1925000e+04   1.3410000e-01
   1.1926000e+04   1.3560000e-01
   1.1927000e+04   1.3690000e-01
   1.1928000e+04   1.3800000e-01
   1.1929000e+04   1.4000000e-01
   1.1930000e+04   1.4170000e-01
   1.1931000e+04   1.4280000e-01
   1.1932000e+04   1.4390000e-01
   1.1933000e+04   1.4540000e-01
   1.1934000e+04   1.4690000e-01
   1.1935000e+04   1.4840000e-01
   1.1936000e+04   1.5000000e-01
   1.1937000e+04   1.5200000e-01
   1.1938000e+04   1.5430000e-01
   1.1939000e+04   1.5600000e-01
   1.1940000e+04   1.5770000e-01
   1.1941000e+04   1.5970000e-01
   1.1942000e+04   1.6130000e-01
   1.1943000e+04   1.6270000e-01
   1.1944000e+04   1.6420000e-01
   1.1945000e+04   1.6570000e-01
   1.1946000e+04   1.6780000e-01
   1.1947000e+04   1.7150000e-01
   1.1948000e+04   1.7270000e-01
   1.1949000e+04   1.7430000e-01
   1.1950000e+04   1.7630000e-01
   1.1951000e+04   1.7850000e-01
   1.1952000e+04   1.8020000e-01
   1.1953000e+04   1.8170000e-01
   1.1954000e+04   1.8330000e-01
   1.1955000e+04   1.8500000e-01
   1.1956000e+04   1.8710000e-01
   1.1957000e+04   1.8940000e-01
   1.1958000e+04   1.9170000e-01
   1.1959000e+04   1.9350000e-01
   1.1960000e+04   1.9520000e-01
   1.1961000e+04   1.9700000e-01
   1.1962000e+04   1.9970000e-01
   1.1963000e+04   2.0110000e-01
   1.1964000e+04   2.0250000e-01
   1.1965000e+04   2.0390000e-01
   1.1966000e+04   2.0570000e-01
   1.1967000e+04   2.0730000e-01
   1.1968000e+04   2.0940000e-01
   1.1969000e+04   2.1210000e-01
   1.1970000e+04   2.1490000e-01
   1.1971000e+04   2.1690000e-01
   1.1972000e+04   2.2010000e-01
   1.1973000e+04   2.2250000e-01
   1.1974000e+04   2.2470000e-01
   1.1975000e+04   2.2710000e-01
   1.1976000e+04   2.3020000e-01
   1.1977000e+04   2.3200000e-01
   1.1978000e+04   2.3350000e-01
   1.1979000e+04   2.3560000e-01
   1.1980000e+04   2.3800000e-01
   1.1981000e+04   2.4020000e-01
   1.1982000e+04   2.4290000e-01
   1.1983000e+04   2.4570000e-01
   1.1984000e+04   2.4760000e-01
   1.1985000e+04   2.4970000e-01
   1.1986000e+04   2.5300000e-01
   1.1987000e+04   2.5470000e-01
   1.1988000e+04   2.5740000e-01
   1.1989000e+04   2.5990000e-01
   1.1990000e+04   2.6250000e-01
   1.1991000e+04   2.6480000e-01
   1.1992000e+04   2.6860000e-01
   1.1993000e+04   2.7120000e-01
   1.1994000e+04   2.7330000e-01
   1.1995000e+04   2.7680000e-01
   1.1996000e+04   2.7850000e-01
   1.1997000e+04   2.8160000e-01
   1.1998000e+04   2.8420000e-01
   1.1999000e+04   2.8630000e-01
   1.2000000e+04   2.8960000e-01
   1.2001000e+04   2.9180000e-01
   1.2002000e+04   2.9430000e-01
   1.2003000e+04   2.9600000e-01
   1.2004000e+04   2.9930000e-01
   1.2005000e+04   3.0200000e-01
   1.2006000e+04   3.0450000e-01
   1.2007000e+04   3.0750000e-01
   1.2008000e+04   3.1070000e-01
   1.2009000e+04   3.1340000e-01
   1.2010000e+04   3.1640000e-01
   1.2011000e+04   3.1910000e-01
   1.2012000e+04   3.2260000e-01
   1.2013000e+04   3.2520000e-01
   1.2014000e+04   3.2760000e-01
   1.2015000e+04   3.3040000e-01
   1.2016000e+04   3.3310000e-01
   1.2017000e+04   3.3610000e-01
   1.2018000e+04   3.3940000e-01
   1.2019000e+04   3.4270000e-01
   1.2020000e+04   3.4530000e-01
   1.2021000e+04   3.4760000e-01
   1.2022000e+04   3.5100000e-01
   1.2023000e+04   3.5440000e-01
   1.2024000e+04   3.5670000e-01
   1.2025000e+04   3.5880000e-01
   1.2026000e+04   3.6200000e-01
   1.2027000e+04   3.6510000e-01
   1.2028000e+04   3.6850000e-01
   1.2029000e+04   3.7170000e-01
   1.2030000e+04   3.7430000e-01
   1.2031000e+04   3.7730000e-01
   1.2032000e+04   3.8140000e-01
   1.2033000e+04   3.8480000e-01
   1.2034000e+04   3.8740000e-01
   1.2035000e+04   3.9080000e-01
   1.2036000e+04   3.9470000e-01
   1.2037000e+04   3.9800000e-01
   1.2038000e+04   4.0150000e-01
   1.2039000e+04   4.0480000e-01
   1.2040000e+04   4.0860000e-01
   1.2041000e+04   4.1250000e-01
   1.2042000e+04   4.1630000e-01
   1.2043000e+04   4.2030000e-01
   1.2044000e+04   4.2400000e-01
   1.2045000e+04   4.2670000e-01
   1.2046000e+04   4.2990000e-01
   1.2047000e+04   4.3260000e-01
   1.2048000e+04   4.3520000e-01
   1.2049000e+04   4.3830000e-01
   1.2050000e+04   4.4200000e-01
   1.2051000e+04   4.4470000e-01
   1.2052000e+04   4.4830000e-01
   1.2053000e+04   4.5220000e-01
   1.2054000e+04   4.5540000e-01
   1.2055000e+04   4.5820000e-01
   1.2056000e+04   4.6140000e-01
   1.2057000e+04   4.6550000e-01
   1.2058000e+04   4.7000000e-01
   1.2059000e+04   4.7290000e-01
   1.2060000e+04   4.7620000e-01
   1.2061000e+04   4.7990000e-01
   1.2062000e+04   4.8290000e-01
   1.2063000e+04   4.8510000e-01
   1.2064000e+04   4.8840000e-01
   1.2065000e+04   4.9180000e-01
   1.2066000e+04   4.9540000e-01
   1.2067000e+04   4.9900000e-01
   1.2068000e+04   5.0160000e-01
   1.2069000e+04   5.0440000e-01
   1.2070000e+04   5.0710000e-01
   1.2071000e+04   5.0980000e-01
   1.2072000e+04   5.1310000e-01
   1.2073000e+04   5.1650000e-01
   1.2074000e+04   5.2020000e-01
   1.2075000e+04   5.2320000e-01
   1.2076000e+04   5.2590000e-01
   1.2077000e+04   5.3000000e-01
   1.2078000e+04   5.3260000e-01
   1.2079000e+04   5.3640000e-01
   1.2080000e+04   5.4070000e-01
   1.2081000e+04   5.4410000e-01
   1.2082000e+04   5.4910000e-01
   1.2083000e+04   5.5280000e-01
   1.2084000e+04   5.5670000e-01
   1.2085000e+04   5.6070000e-01
   1.2086000e+04   5.6320000e-01
   1.2087000e+04   5.6640000e-01
   1.2088000e+04   5.6870000e-01
   1.2089000e+04   5.7150000e-01
   1.2090000e+04   5.7410000e-01
   1.2091000e+04   5.7680000e-01
   1.2092000e+04   5.7900000e-01
   1.2093000e+04   5.8300000e-01
   1.2094000e+04   5.8520000e-01
   1.2095000e+04   5.8830000e-01
   1.2096000e+04   5.9200000e-01
   1.2097000e+04   5.9570000e-01
   1.2098000e+04   5.9880000e-01
   1.2099000e+04   6.0210000e-01
   1.2100000e+04   6.0600000e-01
   1.2101000e+04   6.1010000e-01
   1.2102000e+04   6.1300000e-01
   1.2103000e+04   6.1700000e-01
   1.2104000e+04   6.2130000e-01
   1.2105000e+04   6.2620000e-01
   1.2106000e+04   6.3090000e-01
   1.2107000e+04   6.3390000e-01
   1.2108000e+04   6.3690000e-01
   1.2109000e+04   6.4000000e-01
   1.2110000e+04   6.4290000e-01
   1.2111000e+04   6.4580000e-01
   1.2112000e+04   6.4810000e-01
   1.2113000e+04   6.5140000e-01
   1.2114000e+04   6.5480000e-01
   1.2115000e+04   6.5760000e-01
   1.2116000e+04   6.6080000e-01
   1.2117000e+04   6.6390000e-01
   1.2118000e+04   6.6760000e-01
   1.2119000e+04   6.7150000e-01
   1.2120000e+04   6.7640000e-01
   1.2121000e+04   6.8010000e-01
   1.2122000e+04   6.8420000e-01
   1.2123000e+04   6.8750000e-01
   1.2124000e+04   6.9110000e-01
   1.2125000e+04   6.9470000e-01
   1.2126000e+04   6.9880000e-01
   1.2127000e+04   7.0180000e-01
   1.2128000e+04   7.0410000e-01
   1.2129000e+04   7.0680000e-01
   1.2130000e+04   7.0950000e-01
   1.2131000e+04   7.1200000e-01
   1.2132000e+04   7.1430000e-01
   1.2133000e+04   7.1780000e-01
   1.2134000e+04   7.2080000e-01
   1.2135000e+04   7.2330000e-01
   1.2136000e+04   7.2730000e-01
   1.2137000e+04   7.2980000e-01
   1.2138000e+04   7.3300000e-01
   1.2139000e+04   7.3590000e-01
   1.2140000e+04   7.3890000e-01
   1.2141000e+04   7.4220000e-01
   1.2142000e+04   7.4600000e-01
   1.2143000e+04   7.4880000e-01
   1.2144000e+04   7.5200000e-01
   1.2145000e+04   7.5600000e-01
   1.2146000e+04   7.5830000e-01
   1.2147000e+04   7.6250000e-01
   1.2148000e+04   7.6580000e-01
   1.2149000e+04   7.6950000e-01
   1.2150000e+04   7.7200000e-01
   1.2151000e+04   7.7350000e-01
   1.2152000e+04   7.7650000e-01
   1.2153000e+04   7.7850000e-01
   1.2154000e+04   7.8050000e-01
   1.2155000e+04   7.8340000e-01
   1.2156000e+04   7.8470000e-01
   1.2157000e+04   7.8740000e-01
   1.2158000e+04   7.8970000e-01
   1.2159000e+04   7.9230000e-01
   1.2160000e+04   7.9500000e-01
   1.2161000e+04   7.9690000e-01
   1.2162000e+04   7.9950000e-01
   1.2163000e+04   8.0240000e-01
   1.2164000e+04   8.0560000e-01
   1.2165000e+04   8.0820000e-01
   1.2166000e+04   8.1110000e-01
   1.2167000e+04   8.1220000e-01
   1.2168000e+04   8.1510000e-01
   1.2169000e+04   8.1760000e-01
   1.2170000e+04   8.2020000e-01
   1.2171000e+04   8.2310000e-01
   1.2172000e+04   8.2580000e-01
   1.2173000e+04   8.2880000e-01
   1.2174000e+04   8.3050000e-01
   1.2175000e+04   8.3300000e-01
   1.2176000e+04   8.3500000e-01
   1.2177000e+04   8.3620000e-01
   1.2178000e+04   8.3800000e-01
   1.2179000e+04   8.4030000e-01
   1.2180000e+04   8.4200000e-01
   1.2181000e+04   8.4480000e-01
   1.2182000e+04   8.4770000e-01
   1.2183000e+04   8.5020000e-01
   1.2184000e+04   8.5280000e-01
   1.2185000e+04   8.5470000e-01
   1.2186000e+04   8.5740000e-01
   1.2187000e+04   8.6010000e-01
   1.2188000e+04   8.6220000e-01
   1.2189000e+04   8.6430000e-01
   1.2190000e+04   8.6730000e-01
   1.2191000e+04   8.6980000e-01
   1.2192000e+04   8.7140000e-01
   1.2193000e+04   8.7360000e-01
   1.2194000e+04   8.7560000e-01
   1.2195000e+04   8.7730000e-01
   1.2196000e+04   8.7860000e-01
   1.2197000e+04   8.8010000e-01
   1.2198000e+04   8.8150000e-01
   1.2199000e+04   8.8270000e-01
   1.2200000e+04   8.8430000e-01
   1.2201000e+04   8.8600000e-01
   1.2202000e+04   8.8760000e-01
   1.2203000e+04   8.8930000e-01
   1.2204000e+04   8.9160000e-01
   1.2205000e+04   8.9370000e-01
   1.2206000e+04   8.9580000e-01
   1.2207000e+04   8.9810000e-01
   1.2208000e+04   9.0020000e-01
   1.2209000e+04   9.0300000e-01
   1.2210000e+04   9.0480000e-01
   1.2211000e+04   9.0720000e-01
   1.2212000e+04   9.0920000e-01
   1.2213000e+04   9.1150000e-01
   1.2214000e+04   9.1270000e-01
   1.2215000e+04   9.1390000e-01
   1.2216000e+04   9.1540000e-01
   1.2217000e+04   9.1650000e-01
   1.2218000e+04   9.1750000e-01
   1.2219000e+04   9.1870000e-01
   1.2220000e+04   9.2030000e-01
   1.2221000e+04   9.2100000e-01
   1.2222000e+04   9.2270000e-01
   1.2223000e+04   9.2400000e-01
   1.2224000e+04   9.2570000e-01
   1.2225000e+04   9.2810000e-01
   1.2226000e+04   9.2980000e-01
   1.2227000e+04   9.3290000e-01
   1.2228000e+04   9.3480000e-01
   1.2229000e+04   9.3650000e-01
   1.2230000e+04   9.3810000e-01
   1.2231000e+04   9.3910000e-01
   1.2232000e+04   9.4070000e-01
   1.2233000e+04   9.4240000e-01
   1.2234000e+04   9.4280000e-01
   1.2235000e+04   9.4410000e-01
   1.2236000e+04   9.4550000e-01
   1.2237000e+04   9.4610000e-01
   1.2238000e+04   9.4680000e-01
   1.2239000e+04   9.4740000e-01
   1.2240000e+04   9.4810000e-01
   1.2241000e+04   9.4890000e-01
   1.2242000e+04   9.5000000e-01
   1.2243000e+04   9.5090000e-01
   1.2244000e+04   9.5160000e-01
   1.2245000e+04   9.5250000e-01
   1.2246000e+04   9.5400000e-01
   1.2247000e+04   9.5590000e-01
   1.2248000e+04   9.5750000e-01
   1.2249000e+04   9.5860000e-01
   1.2250000e+04   9.5970000e-01
   1.2251000e+04   9.6190000e-01
   1.2252000e+04   9.6310000e-01
   1.2253000e+04   9.6490000e-01
   1.2254000e+04   9.6600000e-01
   1.2255000e+04   9.6670000e-01
   1.2256000e+04   9.6730000e-01
   1.2257000e+04   9.6810000e-01
   1.2258000e+04   9.6880000e-01
   1.2259000e+04   9.6920000e-01
   1.2260000e+04   9.6980000e-01
   1.2261000e+04   9.7020000e-01
   1.2262000e+04   9.7050000e-01
   1.2263000e+04   9.7120000e-01
   1.2264000e+04   9.7160000e-01
   1.2265000e+04   9.7200000e-01
   1.2266000e+04   9.7240000e-01
   1.2267000e+04   9.7330000e-01
   1.2268000e+04   9.7420000e-01
   1.2269000e+04   9.7430000e-01
   1.2270000e+04   9.7530000e-01
   1.2271000e+04   9.7620000e-01
   1.2272000e+04   9.7710000e-01
   1.2273000e+04   9.7760000e-01
   1.2274000e+04   9.7840000e-01
   1.2275000e+04   9.7860000e-01
   1.2276000e+04   9.7920000e-01
   1.2277000e+04   9.7970000e-01
   1.2278000e+04   9.8000000e-01
   1.2279000e+04   9.8030000e-01
   1.2280000e+04   9.8080000e-01
   1.2281000e+04   9.8090000e-01
   1.2282000e+04   9.8110000e-01
   1.2283000e+04   9.8190000e-01
   1.2284000e+04   9.8230000e-01
   1.2285000e+04   9.8250000e-01
   1.2286000e+04   9.8330000e-01
   1.2287000e+04   9.8390000e-01
   1.2288000e+04   9.8420000e-01
   1.2289000e+04   9.8500000e-01
   1.2290000e+04   9.8590000e-01
   1.2291000e+04   9.8630000e-01
   1.2292000e+04   9.8660000e-01
   1.2293000e+04   9.8730000e-01
   1.2294000e+04   9.8760000e-01
   1.2295000e+04   9.8790000e-01
   1.2296000e+04   9.8820000e-01
   1.2297000e+04   9.8840000e-01
   1.2298000e+04   9.8860000e-01
   1.2299000e+04   9.8870000e-01
   1.2300000e+04   9.8900000e-01
   1.2301000e+04   9.8920000e-01
   1.2302000e+04   9.8960000e-01
   1.2303000e+04   9.8970000e-01
   1.2304000e+04   9.8980000e-01
   1.2305000e+04   9.9000000e-01
   1.2306000e+04   9.9010000e-01
   1.2307000e+04   9.9030000e-01
   1.2308000e+04   9.9070000e-01
   1.2309000e+04   9.9130000e-01
   1.2310000e+04   9.9200000e-01
   1.2311000e+04   9.9260000e-01
   1.2312000e+04   9.9290000e-01
   1.2313000e+04   9.9330000e-01
   1.2314000e+04   9.9360000e-01
   1.2315000e+04   9.9370000e-01
   1.2316000e+04   9.9390000e-01
   1.2317000e+04   9.9420000e-01
   1.2319000e+04   9.9430000e-01
   1.2320000e+04   9.9460000e-01
   1.2321000e+04   9.9500000e-01
   1.2322000e+04   9.9520000e-01
   1.2323000e+04   9.9530000e-01
   1.2324000e+04   9.9550000e-01
   1.2326000e+04   9.9610000e-01
   1.2331000e+04   9.9630000e-01
   1.2332000e+04   9.9690000e-01
   1.2333000e+04   9.9730000e-01
   1.2334000e+04   9.9740000e-01
   1.2335000e+04   9.9760000e-01
   1.2336000e+04   9.9770000e-01
   1.2337000e+04   9.9780000e-01
   1.2342000e+04   9.9790000e-01
   1.2343000e+04   9.9800000e-01
   1.2345000e+04   9.9810000e-01
   1.2352000e+04   9.9820000e-01
   1.2354000e+04   9.9840000e-01
   1.2355000e+04   9.9850000e-01
   1.2356000e+04   9.9870000e-01
   1.2358000e+04   9.9880000e-01
   1.2359000e+04   9.9890000e-01
   1.2360000e+04   9.9900000e-01
   1.2370000e+04   9.9910000e-01
   1.2373000e+04   9.9930000e-01
   1.2377000e+04   9.9950000e-01
   1.2378000e+04   9.9960000e-01
   1.2382000e+04   9.9970000e-01
   1.2393000e+04   9.9980000e-01
   1.2396000e+04   9.9990000e-01
   1.2403000e+04   1.0000000e+00

